Fractional Chirp-Slope-Shift-Keying for SDR-based Search and Rescue Applications

The use of modern software-defined radio (SDR) devices enables the implementation of efficient communication systems in numerous scenarios. Such technology comes especially handy in the context of search and rescue (SAR) systems, enabling the incorporation of additional communication data transmission into the otherwise sub-optimally used SAR bands at 121.5 and 243~MHz. In this work, we propose a novel low-complexity, energy-efficient modulation scheme that allows transmission of additional data within chirped homing signals, while still meeting the standards of international SAR systems such as COSPAS-SARSAT. The proposed method modulates information onto small deviations of the chirp slope with respect to the required unmodulated chirp, which can be easily detected at the receiver side using digital signal processing.

==> BER6b8b.csv <==
SNR_128_lls,BER_128_lls,SNR_128_pll,BER_128_pll,SNR_256_pll,BER_256_pll,SNR_512_pll,BER_512_pll,SNR_512_lls,BER_512_lls,SNR_256_lls,BER_256_lls
-30,4.78E-01,-30,4.81E-01,-30,0.4785,-30,0.466666666666667,-30,0.458396825396825,-12,0.331684027777778
-28,4.65E-01,-28,4.71E-01,-28,0.475583333333333,-28,0.47285119047619,-28,0.481785714285714,-10,0.281488715277778
-26,4.40E-01,-26,4.52E-01,-26,0.463055555555555,-26,0.474969200937951,-26,0.480578231292517,-8,0.227777777777778
-24,3.91E-01,-24,4.07E-01,-24,0.472541666666667,-24,0.469337670431421,-24,0.47856746031746,-6,0.166048177083333
-22,3.13E-01,-22,3.30E-01,-22,0.474,-22,0.466721341158841,-22,0.474431148527787,-4,0.101388888888889
-20,2.02E-01,-20,2.22E-01,-20,0.467944444444444,-20,0.471820306327659,-20,0.477673670210324,-2,0.0466218171296296
-18,1.05E-01,-18,1.18E-01,-18,0.434285714285714,-18,0.480961638629402,-18,0.474104613562597,0,1.63E-02
-16,4.08E-02,-16,4.97E-02,-16,0.403479166666667,-16,0.474384271183375,-16,0.479751234236385,2,2.49E-03
-14,9.38E-03,-14,1.28E-02,-14,0.36862962962963,-14,0.474315606781092,-14,0.476803049976451,4,1.41E-04
-12,1.11E-03,-12,1.68E-03,-12,0.3321,-12,0.46875149432108,-12,0.467209663563183,6,4.17E-07
-10,2.54E-05,-10,7.31E-05,-10,0.293833333333333,-10,0.463520222748119,-10,0.464206505457017,8,0
,,,,-8,0.235333333333333,-8,0.462436868686869,0,0.366782407407407,,
,,,,-6,0.179083333333333,-6,0.44832702020202,2,0.346296296296296,,
,,,,-4,0.110854166666667,-4,0.435585016835017,4,0.307600308641975,,
,,,,-2,0.05705,-2,0.407512626262626,6,0.251012731481481,,
,,,,0,2.00E-02,0,0.381628787878788,8,0.200694444444444,,
,,,,2,3.71E-03,2,0.348442760942761,10,0.130999228395062,,
,,,,4,2.69E-04,4,0.310218253968254,12,0.0683862433862434,,
,,,,6,5.63E-06,6,0.260258838383838,14,2.97E-02,,
,,,,8,0,8,0.199803591470258,16,6.75E-03,,
,,,,10,0,10,0.140965909090909,18,6.86E-04,,
,,,,,,12,0.0802972910927456,20,2.51E-05,,
,,,,,,12,0.0775,22,0.00E+00,,
,,,,,,14,3.62E-02,,,,
,,,,,,16,9.20E-03,,,,
,,,,,,18,1.16E-03,,,,
,,,,,,20,5.44E-05,,,,
,,,,,,22,0.00E+00,,,,
,,,,,,24,0,,,,
,,,,,,26,0,,,,


==> ber_6b8b.csv <==
snr128,ber128,snr256,ber256,snr512,ber512
-20,0.4795,-20,0.497555555555556,-10,0.495962962962963
-18,0.468444444444444,-18,0.488,-8,0.497851851851852
-16,0.44,-16,0.496222222222222,-6,0.493037037037037
-14,0.351388888888889,-14,0.494666666666667,-4,0.494740740740741
-12,0.226,-12,0.484222222222222,-2,0.486148148148148
-10,0.143055555555556,-10,0.461555555555556,0,0.473888888888889
-8,0.0569833333333333,-8,0.489777777777778,2,0.457111111111111
-6,0.0265,-6,0.432888888888889,4,0.414444444444444
-4,0.0188833333333333,-4,0.375555555555555,6,0.38137037037037
-2,0.00503333333333333,-2,0.289333333333333,8,0.354518518518518
0,0,0,0.249555555555556,10,0.27437037037037
2,0,2,0.106444444444444,12,0.19862962962963
4,0,4,0.0724444444444444,14,0.103074074074074
6,0,6,0.00377777777777778,16,0.0872592592592593
8,0,8,0,18,0.0140740740740741
10,0,10,0,20,0.00203703703703704
12,0,12,0,22,0.000703703703703704
14,0,14,0,24,0
16,0,16,0,26,0
18,0,18,0,28,0
20,0,20,0,30,0
22,0,22,0,,
24,0,24,0,,
26,0,26,0,,
28,0,28,0,,
30,0,30,0,,


==> ber_man_cr_6b8b.csv <==
snr,128,256,512
-3.000000000000000000e+01,3.274176903726818688e-01,4.685051386535050155e-01,4.944270546382703579e-01
-2.900000000000000000e+01,3.079730839567798029e-01,4.646716982659606643e-01,4.937471051181652193e-01
-2.800000000000000000e+01,2.867825284734552005e-01,4.603744248955979335e-01,4.929842109310895726e-01
-2.700000000000000000e+01,2.638627369074594831e-01,4.555583327526396831e-01,4.921282602573327503e-01
-2.600000000000000000e+01,2.393067422908469744e-01,4.501623866766867321e-01,4.911679111442808776e-01
-2.500000000000000000e+01,2.133100599292082067e-01,4.441190328009022581e-01,4.900904429315189881e-01
-2.400000000000000000e+01,1.861986352457145055e-01,4.373537801801615776e-01,4.888815901753019721e-01
-2.300000000000000000e+01,1.584541678780914120e-01,4.297848822050553963e-01,4.875253571958060861e-01
-2.200000000000000000e+01,1.307290937381466178e-01,4.213231885913687469e-01,4.860038112480823957e-01
-2.100000000000000000e+01,1.038397212316541363e-01,4.118722688037334545e-01,4.842968522239056717e-01
-2.000000000000000000e+01,7.872325488985087993e-02,4.013289482870845970e-01,4.823819567481218984e-01
-1.900000000000000000e+01,5.634574465109698505e-02,3.895844523950183769e-01,4.802338945708523599e-01
-1.800000000000000000e+01,3.755780032926520073e-02,3.765264217444006523e-01,4.778244153211627654e-01
-1.700000000000000000e+01,2.291687534809788707e-02,3.620421480288392169e-01,4.751219040433010132e-01
-1.600000000000000000e+01,1.252656997179146803e-02,3.460234791888635586e-01,4.720910045756224194e-01
-1.500000000000000000e+01,5.968948792229700206e-03,3.283739489961339242e-01,4.686922108854977842e-01
-1.400000000000000000e+01,2.395754875642364112e-03,3.090187783486847417e-01,4.648814281247236058e-01
-1.300000000000000000e+01,7.756633960465664224e-04,2.879184330504005462e-01,4.606095076764414320e-01
-1.200000000000000000e+01,1.918241645835205844e-04,2.650863318629954057e-01,4.558217641836339595e-01
-1.100000000000000000e+01,3.382805522805787390e-05,2.406109580945243187e-01,4.504574879733209691e-01
-1.000000000000000000e+01,3.900943066348361299e-06,2.146818582650910634e-01,4.444494740915914122e-01
-9.000000000000000000e+00,2.637379820646934547e-07,1.876175812806878396e-01,4.377236002481521004e-01
-8.000000000000000000e+00,9.110882770446693257e-09,1.598912948853161153e-01,4.301985015355528907e-01
-7.000000000000000000e+00,1.352388201425469560e-10,1.321465507535594663e-01,4.217854113931430726e-01
-6.000000000000000000e+00,6.935008123321040330e-13,1.051918833365378392e-01,4.123882678800357415e-01
-5.000000000000000000e+00,9.436895709313830594e-16,7.996005198586786378e-02,4.019042242324322167e-01
-4.000000000000000000e+00,0.000000000000000000e+00,5.741873033125965975e-02,3.902247554600266621e-01
-3.000000000000000000e+00,0.000000000000000000e+00,3.842869720762270846e-02,3.772376207377892698e-01
-2.000000000000000000e+00,0.000000000000000000e+00,2.356689778789738954e-02,3.628300258087362451e-01
-1.000000000000000000e+00,0.000000000000000000e+00,1.296313750518629515e-02,3.468934288529962329e-01
0.000000000000000000e+00,0.000000000000000000e+00,6.225673658352082196e-03,3.293305394750953297e-01
1.000000000000000000e+00,0.000000000000000000e+00,2.523468511754389798e-03,3.100651542037661246e-01
2.000000000000000000e+00,0.000000000000000000e+00,8.271330218613814900e-04,2.890555136834657146e-01
3.000000000000000000e+00,0.000000000000000000e+00,2.077364218305843835e-04,2.663117849201833143e-01
4.000000000000000000e+00,0.000000000000000000e+00,3.735154659817441214e-05,2.419179482499597134e-01
5.000000000000000000e+00,0.000000000000000000e+00,4.413513843171124051e-06,2.160576265852003353e-01
6.000000000000000000e+00,0.000000000000000000e+00,3.076760662912292332e-07,1.890420046659150866e-01
7.000000000000000000e+00,0.000000000000000000e+00,1.104632085802137453e-08,1.613357193247066945e-01
8.000000000000000000e+00,0.000000000000000000e+00,1.721135456378419804e-10,1.335733811365640289e-01
9.000000000000000000e+00,0.000000000000000000e+00,9.381384558082572767e-13,1.065556045385543382e-01
1.000000000000000000e+01,0.000000000000000000e+00,1.387778780781445676e-15,8.121044261489729355e-02
1.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.850681722015105279e-02
1.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.931524301206540395e-02
1.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.423180131284924377e-02
1.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.341242073901649512e-02
1.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.491904491278843725e-03
1.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.657192505325589593e-03
1.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.816820985647622066e-04
1.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.248600376029141756e-04
1.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.121681802637944259e-05
2.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,4.989568525737286819e-06
2.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.585825592566926900e-07
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.337632371534169806e-08
2.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.186999470410455615e-10
2.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.266486915341147323e-12
2.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.998401444325281773e-15
2.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> ber_man_cr_test.csv <==
snr,128,256,512
-3.000000000000000000e+01,4.092682396368240161e-01,4.838247122483969598e-01,4.971400885704543859e-01
-2.900000000000000000e+01,3.984264505446197258e-01,4.818523165162068578e-01,4.967911337148510076e-01
-2.800000000000000000e+01,3.863548147011585665e-01,4.796397831407105405e-01,4.963996028629115709e-01
-2.700000000000000000e+01,3.729405156029959034e-01,4.771580297656286551e-01,4.959603021684512170e-01
-2.600000000000000000e+01,3.580714699825131575e-01,4.743745155828968385e-01,4.954674045397894355e-01
-2.500000000000000000e+01,3.416417480945548868e-01,4.712528563972626094e-01,4.949143725781910974e-01
-2.400000000000000000e+01,3.235593774173790016e-01,4.677524079142029723e-01,4.942938721983728967e-01
-2.300000000000000000e+01,3.037571942066784603e-01,4.638278195668880666e-01,4.935976758291674149e-01
-2.200000000000000000e+01,2.822074204465200298e-01,4.594285639776852781e-01,4.928165539724342903e-01
-2.100000000000000000e+01,2.589405023401328831e-01,4.544984512542936672e-01,4.919401537696147519e-01
-2.000000000000000000e+01,2.340683151265753326e-01,4.489751432840132228e-01,4.909568630893352270e-01
-1.900000000000000000e+01,2.078109228291400434e-01,4.427896917384616660e-01,4.898536585087395756e-01
-1.800000000000000000e+01,1.805244422365310242e-01,4.358661356107238483e-01,4.886159354200640403e-01
-1.700000000000000000e+01,1.527249932303728075e-01,4.281212110638476509e-01,4.872273183591810941e-01
-1.600000000000000000e+01,1.251002472972229107e-01,4.194642498286919041e-01,4.856694495348773954e-01
-1.500000000000000000e+01,9.849634371477256067e-02,4.097973744037450849e-01,4.839217534521753628e-01
-1.400000000000000000e+01,7.386571203578373712e-02,3.990161412872375024e-01,4.819611754931698577e-01
-1.300000000000000000e+01,5.216400534179965742e-02,3.870108399685798783e-01,4.797618923783334433e-01
-1.200000000000000000e+01,3.419645218502831430e-02,3.736687276030069560e-01,4.772949926286764732e-01
-1.100000000000000000e+01,2.043843070252210348e-02,3.588775678935350877e-01,4.745281255542107557e-01
-1.000000000000000000e+01,1.088728552049278431e-02,3.425309448309752369e-01,4.714251180059978452e-01
-9.000000000000000000e+00,5.023295762769386386e-03,3.245359274174939856e-01,4.679455592878669079e-01
-8.000000000000000000e+00,1.936502937331996410e-03,3.048237466912026017e-01,4.640443564267603960e-01
-7.000000000000000000e+00,5.960722885476887889e-04,2.833641647901244953e-01,4.596712647229252435e-01
-6.000000000000000000e+00,1.383530355241191501e-04,2.601840852070570476e-01,4.547704025246919191e-01
-5.000000000000000000e+00,2.253081271968992993e-05,2.353905412884922388e-01,4.492797650226870165e-01
-4.000000000000000000e+00,2.350747524748619810e-06,2.091973145594309136e-01,4.431307602501767806e-01
-3.000000000000000000e+00,1.401394187916515932e-07,1.819528384013000544e-01,4.362478023707877517e-01
-2.000000000000000000e+00,4.132466091544273468e-09,1.541645259839644067e-01,4.285480140006867611e-01
-1.000000000000000000e+00,5.026490335069411231e-11,1.265112295873394022e-01,4.199411123839433824e-01
0.000000000000000000e+00,2.006173005497657869e-13,9.983177882248667201e-02,4.103295857499258403e-01
1.000000000000000000e+00,2.220446049250313081e-16,7.507516771112515697e-02,3.996093085224389774e-01
2.000000000000000000e+00,0.000000000000000000e+00,5.320026572302544166e-02,3.876707997793628069e-01
3.000000000000000000e+00,0.000000000000000000e+00,3.502443770712343474e-02,3.744014007003745315e-01
4.000000000000000000e+00,0.000000000000000000e+00,2.104432920143878283e-02,3.596887345106143941e-01
5.000000000000000000e+00,0.000000000000000000e+00,1.128421729457629308e-02,3.434259140151306733e-01
6.000000000000000000e+00,0.000000000000000000e+00,5.249513803329219908e-03,3.255190675536849265e-01
7.000000000000000000e+00,0.000000000000000000e+00,2.044688433580299503e-03,3.058978413625850767e-01
8.000000000000000000e+00,0.000000000000000000e+00,6.375601454449708605e-04,2.845295599080708282e-01
9.000000000000000000e+00,0.000000000000000000e+00,1.504022268146165686e-04,2.614376057500772399e-01
1.000000000000000000e+01,0.000000000000000000e+00,2.499701361585726644e-05,2.367241873538281638e-01
1.100000000000000000e+01,0.000000000000000000e+00,2.675679532326835641e-06,2.105968081988971452e-01
1.200000000000000000e+01,0.000000000000000000e+00,1.647277040328631870e-07,1.833961976186284093e-01
1.300000000000000000e+01,0.000000000000000000e+00,5.058226615339833643e-09,1.556209982537213321e-01
1.400000000000000000e+01,0.000000000000000000e+00,6.474054625726921586e-11,1.279411136608847310e-01
1.500000000000000000e+01,0.000000000000000000e+00,2.755018435607325955e-13,1.011878470365669691e-01
1.600000000000000000e+01,0.000000000000000000e+00,2.775557561562891351e-16,7.630644510031547867e-02
1.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.425861428592748670e-02
1.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.587349572340020609e-02
1.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.166881656345764906e-02
2.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.169595515239812977e-02
2.100000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,5.486069515920233286e-03
2.200000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.158971814029297942e-03
2.300000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.819500452972526716e-04
2.400000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.635033035933264323e-04
2.500000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,2.773336769679168867e-05
2.600000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.045514737176624465e-06
2.700000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,1.936266948443510216e-07
2.800000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,6.191150703216408147e-09
2.900000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,8.337991408424727524e-11
3.000000000000000000e+01,0.000000000000000000e+00,0.000000000000000000e+00,3.783084956410220911e-13


==> fmcw_skizze.csv <==
t,x1,x2,diff
0.000000000000000000e+00,0.000000000000000000e+00,3.571428571428570953e-01,-3.571428571428570953e-01
5.050505050505050934e-03,1.020408163265306041e-02,3.673469387755101678e-01,-3.571428571428570953e-01
1.010101010101010187e-02,2.040816326530612082e-02,3.775510204081632404e-01,-3.571428571428570953e-01
1.515151515151515194e-02,3.061224489795918297e-02,3.877551020408163129e-01,-3.571428571428571508e-01
2.020202020202020374e-02,4.081632653061224164e-02,3.979591836734693300e-01,-3.571428571428570953e-01
2.525252525252525554e-02,5.102040816326530032e-02,4.081632653061224025e-01,-3.571428571428570953e-01
3.030303030303030387e-02,6.122448979591836593e-02,4.183673469387754751e-01,-3.571428571428570953e-01
3.535353535353535914e-02,7.142857142857142461e-02,4.285714285714285476e-01,-3.571428571428570953e-01
4.040404040404040747e-02,8.163265306122448328e-02,4.387755102040816202e-01,-3.571428571428571508e-01
4.545454545454545581e-02,9.183673469387754196e-02,4.489795918367346372e-01,-3.571428571428570953e-01
5.050505050505051108e-02,1.020408163265306006e-01,4.591836734693877098e-01,-3.571428571428570953e-01
5.555555555555555941e-02,1.122448979591836593e-01,4.693877551020407823e-01,-3.571428571428570953e-01
6.060606060606060774e-02,1.224489795918367319e-01,4.795918367346938549e-01,-3.571428571428570953e-01
6.565656565656566301e-02,1.326530612244897767e-01,4.897959183673469274e-01,-3.571428571428571508e-01
7.070707070707071829e-02,1.428571428571428492e-01,5.000000000000000000e-01,-3.571428571428571508e-01
7.575757575757575968e-02,1.530612244897958940e-01,0.000000000000000000e+00,1.530612244897958940e-01
8.080808080808081495e-02,1.632653061224489666e-01,1.020408163265306041e-02,1.530612244897958940e-01
8.585858585858587022e-02,1.734693877551020391e-01,2.040816326530612082e-02,1.530612244897959218e-01
9.090909090909091161e-02,1.836734693877550839e-01,3.061224489795918297e-02,1.530612244897958940e-01
9.595959595959596689e-02,1.938775510204081565e-01,4.081632653061224164e-02,1.530612244897959218e-01
1.010101010101010222e-01,2.040816326530612013e-01,5.102040816326530032e-02,1.530612244897958940e-01
1.060606060606060635e-01,2.142857142857142738e-01,6.122448979591836593e-02,1.530612244897959218e-01
1.111111111111111188e-01,2.244897959183673186e-01,7.142857142857142461e-02,1.530612244897958940e-01
1.161616161616161741e-01,2.346938775510203912e-01,8.163265306122448328e-02,1.530612244897959218e-01
1.212121212121212155e-01,2.448979591836734637e-01,9.183673469387754196e-02,1.530612244897959218e-01
1.262626262626262708e-01,2.551020408163265363e-01,1.020408163265306006e-01,1.530612244897959218e-01
1.313131313131313260e-01,2.653061224489795533e-01,1.122448979591836593e-01,1.530612244897958940e-01
1.363636363636363813e-01,2.755102040816326259e-01,1.224489795918367319e-01,1.530612244897958940e-01
1.414141414141414366e-01,2.857142857142856984e-01,1.326530612244897767e-01,1.530612244897959218e-01
1.464646464646464641e-01,2.959183673469387710e-01,1.428571428571428492e-01,1.530612244897959218e-01
1.515151515151515194e-01,3.061224489795917880e-01,1.530612244897958940e-01,1.530612244897958940e-01
1.565656565656565746e-01,3.163265306122448606e-01,1.632653061224489666e-01,1.530612244897958940e-01
1.616161616161616299e-01,3.265306122448979331e-01,1.734693877551020391e-01,1.530612244897958940e-01
1.666666666666666852e-01,3.367346938775510057e-01,1.836734693877550839e-01,1.530612244897959218e-01
1.717171717171717404e-01,3.469387755102040782e-01,1.938775510204081565e-01,1.530612244897959218e-01
1.767676767676767957e-01,3.571428571428570953e-01,2.040816326530612013e-01,1.530612244897958940e-01
1.818181818181818232e-01,3.673469387755101678e-01,2.142857142857142738e-01,1.530612244897958940e-01
1.868686868686868785e-01,3.775510204081632404e-01,2.244897959183673186e-01,1.530612244897959218e-01
1.919191919191919338e-01,3.877551020408163129e-01,2.346938775510203912e-01,1.530612244897959218e-01
1.969696969696969890e-01,3.979591836734693300e-01,2.448979591836734637e-01,1.530612244897958663e-01
2.020202020202020443e-01,4.081632653061224025e-01,2.551020408163265363e-01,1.530612244897958663e-01
2.070707070707070996e-01,4.183673469387754751e-01,2.653061224489795533e-01,1.530612244897959218e-01
2.121212121212121271e-01,4.285714285714285476e-01,2.755102040816326259e-01,1.530612244897959218e-01
2.171717171717171824e-01,4.387755102040816202e-01,2.857142857142856984e-01,1.530612244897959218e-01
2.222222222222222376e-01,4.489795918367346372e-01,2.959183673469387710e-01,1.530612244897958663e-01
2.272727272727272929e-01,4.591836734693877098e-01,3.061224489795917880e-01,1.530612244897959218e-01
2.323232323232323482e-01,4.693877551020407823e-01,3.163265306122448606e-01,1.530612244897959218e-01
2.373737373737374035e-01,4.795918367346938549e-01,3.265306122448979331e-01,1.530612244897959218e-01
2.424242424242424310e-01,4.897959183673469274e-01,3.367346938775510057e-01,1.530612244897959218e-01
2.474747474747474862e-01,5.000000000000000000e-01,3.469387755102040782e-01,1.530612244897959218e-01
2.525252525252525415e-01,0.000000000000000000e+00,3.571428571428570953e-01,-3.571428571428570953e-01
2.575757575757576245e-01,1.020408163265306041e-02,3.673469387755101678e-01,-3.571428571428570953e-01
2.626262626262626521e-01,2.040816326530612082e-02,3.775510204081632404e-01,-3.571428571428570953e-01
2.676767676767676796e-01,3.061224489795918297e-02,3.877551020408163129e-01,-3.571428571428571508e-01
2.727272727272727626e-01,4.081632653061224164e-02,3.979591836734693300e-01,-3.571428571428570953e-01
2.777777777777777901e-01,5.102040816326530032e-02,4.081632653061224025e-01,-3.571428571428570953e-01
2.828282828282828731e-01,6.122448979591836593e-02,4.183673469387754751e-01,-3.571428571428570953e-01
2.878787878787879007e-01,7.142857142857142461e-02,4.285714285714285476e-01,-3.571428571428570953e-01
2.929292929292929282e-01,8.163265306122448328e-02,4.387755102040816202e-01,-3.571428571428571508e-01
2.979797979797980112e-01,9.183673469387754196e-02,4.489795918367346372e-01,-3.571428571428570953e-01
3.030303030303030387e-01,1.020408163265306006e-01,4.591836734693877098e-01,-3.571428571428570953e-01
3.080808080808081217e-01,1.122448979591836593e-01,4.693877551020407823e-01,-3.571428571428570953e-01
3.131313131313131493e-01,1.224489795918367319e-01,4.795918367346938549e-01,-3.571428571428570953e-01
3.181818181818182323e-01,1.326530612244897767e-01,4.897959183673469274e-01,-3.571428571428571508e-01
3.232323232323232598e-01,1.428571428571428492e-01,5.000000000000000000e-01,-3.571428571428571508e-01
3.282828282828282873e-01,1.530612244897958940e-01,0.000000000000000000e+00,1.530612244897958940e-01
3.333333333333333703e-01,1.632653061224489666e-01,1.020408163265306041e-02,1.530612244897958940e-01
3.383838383838383979e-01,1.734693877551020391e-01,2.040816326530612082e-02,1.530612244897959218e-01
3.434343434343434809e-01,1.836734693877550839e-01,3.061224489795918297e-02,1.530612244897958940e-01
3.484848484848485084e-01,1.938775510204081565e-01,4.081632653061224164e-02,1.530612244897959218e-01
3.535353535353535914e-01,2.040816326530612013e-01,5.102040816326530032e-02,1.530612244897958940e-01
3.585858585858586189e-01,2.142857142857142738e-01,6.122448979591836593e-02,1.530612244897959218e-01
3.636363636363636465e-01,2.244897959183673186e-01,7.142857142857142461e-02,1.530612244897958940e-01
3.686868686868687295e-01,2.346938775510203912e-01,8.163265306122448328e-02,1.530612244897959218e-01
3.737373737373737570e-01,2.448979591836734637e-01,9.183673469387754196e-02,1.530612244897959218e-01
3.787878787878788400e-01,2.551020408163265363e-01,1.020408163265306006e-01,1.530612244897959218e-01
3.838383838383838675e-01,2.653061224489795533e-01,1.122448979591836593e-01,1.530612244897958940e-01
3.888888888888888951e-01,2.755102040816326259e-01,1.224489795918367319e-01,1.530612244897958940e-01
3.939393939393939781e-01,2.857142857142856984e-01,1.326530612244897767e-01,1.530612244897959218e-01
3.989898989898990056e-01,2.959183673469387710e-01,1.428571428571428492e-01,1.530612244897959218e-01
4.040404040404040886e-01,3.061224489795917880e-01,1.530612244897958940e-01,1.530612244897958940e-01
4.090909090909091161e-01,3.163265306122448606e-01,1.632653061224489666e-01,1.530612244897958940e-01
4.141414141414141992e-01,3.265306122448979331e-01,1.734693877551020391e-01,1.530612244897958940e-01
4.191919191919192267e-01,3.367346938775510057e-01,1.836734693877550839e-01,1.530612244897959218e-01
4.242424242424242542e-01,3.469387755102040782e-01,1.938775510204081565e-01,1.530612244897959218e-01
4.292929292929293372e-01,3.571428571428570953e-01,2.040816326530612013e-01,1.530612244897958940e-01
4.343434343434343647e-01,3.673469387755101678e-01,2.142857142857142738e-01,1.530612244897958940e-01
4.393939393939394478e-01,3.775510204081632404e-01,2.244897959183673186e-01,1.530612244897959218e-01
4.444444444444444753e-01,3.877551020408163129e-01,2.346938775510203912e-01,1.530612244897959218e-01
4.494949494949495583e-01,3.979591836734693300e-01,2.448979591836734637e-01,1.530612244897958663e-01
4.545454545454545858e-01,4.081632653061224025e-01,2.551020408163265363e-01,1.530612244897958663e-01
4.595959595959596133e-01,4.183673469387754751e-01,2.653061224489795533e-01,1.530612244897959218e-01
4.646464646464646964e-01,4.285714285714285476e-01,2.755102040816326259e-01,1.530612244897959218e-01
4.696969696969697239e-01,4.387755102040816202e-01,2.857142857142856984e-01,1.530612244897959218e-01
4.747474747474748069e-01,4.489795918367346372e-01,2.959183673469387710e-01,1.530612244897958663e-01
4.797979797979798344e-01,4.591836734693877098e-01,3.061224489795917880e-01,1.530612244897959218e-01
4.848484848484848619e-01,4.693877551020407823e-01,3.163265306122448606e-01,1.530612244897959218e-01
4.898989898989899450e-01,4.795918367346938549e-01,3.265306122448979331e-01,1.530612244897959218e-01
4.949494949494949725e-01,4.897959183673469274e-01,3.367346938775510057e-01,1.530612244897959218e-01
5.000000000000000000e-01,5.000000000000000000e-01,3.469387755102040782e-01,1.530612244897959218e-01


==> postConf_Results.csv <==
snr128_pll_man,ber128_pll_man,snr256_pll_man,ber256_pll_man,snr512_pll_new,ber512_pll_new,snr128_lls_man,ber128_lls_man,snr256_lls_man,ber256_lls_man,snr512_lls_man,ber512_lls_man
-30,0.4783203125,-20,0.48701171875,-6,0.447722005208333,-30,0.4658203125,-20,0.4576171875,0,0.425927734375
-28,0.4840087890625,-18,0.48486328125,-4,0.4424453125,-28,0.444287109375,-18,0.453369140625,2,0.4037841796875
-26,0.472142269736842,-16,0.477847450657895,-2,0.430203776041667,-26,0.41240234375,-16,0.436588541666667,4,0.373974609375
-24,0.422306941105769,-14,0.461989182692308,0,4.26E-01,-24,0.3759765625,-14,0.4180908203125,6,0.34261474609375
-22,0.371744791666667,-12,0.429095643939394,2,4.09E-01,-22,0.32513671875,-12,0.39287109375,8,0.30201171875
-20,0.30843505859375,-10,0.38719482421875,4,3.83E-01,-20,0.267171223958333,-10,0.360953776041667,10,0.255729166666667
-18,0.234634724069149,-8,0.343791555851064,6,3.54E-01,-18,0.211439732142857,-8,0.324148995535714,12,0.203676060267857
-16,0.170138888888889,-6,0.299461082175926,8,3.18E-01,-16,0.15203857421875,-6,0.279345703125,14,0.14862060546875
-14,0.109671170594262,-4,0.254250448258197,10,2.74E-01,-14,0.0955078125,-4,0.229644097222222,16,0.0941840277777778
-12,0.0596133961397059,-2,0.198637120863971,12,2.28E-01,-12,0.049541015625,-2,0.175517578125,18,0.0489306640625
-10,0.0246158854166667,0,0.140403645833333,14,1.71E-01,-10,0.0183948863636364,0,0.120276988636364,20,0.018896484375
-8,0.00658584222560976,2,0.0861756859756098,16,1.17E-01,-8,0.00438639322916667,2,0.0700764973958333,22,0.00458170572916667
-6,0.000971076193820225,4,0.0390240958567416,18,6.85E-02,-6,0.000631009615384615,4,0.0312650240384615,24,0.000548377403846154
-4,6.61E-05,6,0.0132090250651042,20,3.07E-02,-4,4.19E-05,6,0.00934012276785714,26,1.74E-05
0,0,8,0.0025219963592233,22,9.35E-03,-2,0.00001953125,8,0.0016015625,28,0
-2,4.74E-06,10,0.000168678977272727,24,1.62E-03,0,0.0000244140625,10,0.000152587890625,30,0
,,12,6.00E-06,26,1.34E-04,,,12,1.17E-06,,
,,,,28,2.60E-06,,,,,,
,,,,30,0.00E+00,,,,,,
,,,,32,0.00E+00,,,,,,


==> signals.csv <==
t,b,f,f2,corr,deltaf,oldt,man
0.00125039074710847,1,310.88,305.121600500156,37.8551137759234,5.75839949984345,0.00125039074710847,1
0.00250078149421694,1,321.12,310.243201000313,41.0917117373332,10.876798999687,0.00250078149421694,1
0.00375117224132541,1,331.359999999999,315.364801500469,44.7019769434353,15.9951984995304,0.00375117224132541,1
0.00500156298843388,1,341.599999999999,320.486402000625,48.534949125286,21.1135979993739,0.00500156298843388,1
0.00625195373554236,1,351.839999999999,325.608002500781,52.4329121690242,26.2319974992174,0.00625195373554236,1
0.00750234448265083,1,362.079999999999,330.729603000938,56.2381844492837,31.3503969990609,0.00750234448265083,1
0.0087527352297593,1,372.319999999998,335.851203501094,59.7930868340618,36.4687964989043,0.0087527352297593,1
0.0100031259768678,1,382.559999999998,340.97280400125,62.9399402436684,41.5871959987479,0.0100031259768678,1
0.0112535167239762,1,392.799999999998,346.094404501407,65.5210656412981,46.7055954985913,0.0112535167239762,1
0.0125039074710847,1,403.039999999998,351.216005001563,67.378784034165,51.8239949984348,0.0125039074710847,1
0.0137542982181932,1,413.279999999998,356.337605501719,68.3554164733857,56.9423944982783,0.0137542982181932,1
0.0150046889653017,1,423.519999999997,361.459206001876,68.2932840539741,62.0607939981218,0.0150046889653017,1
0.0162550797124101,1,428.639999999997,366.580806502032,67.6217147166919,62.0591934979654,0.0162550797124101,1
0.0162550797124101,1,428.639999999997,366.580806502032,67.6217147166919,62.0591934979654,0.0162550797124101,0
0.0175054704595186,1,428.639999999997,371.702407002188,66.655405119837,56.9375929978091,0.0175054704595186,0
0.0187558612066271,1,428.639999999997,376.824007502344,64.481750904433,51.8159924976528,0.0187558612066271,0
0.0200062519537355,1,428.639999999997,381.945608002501,61.2340607010135,46.6943919974965,0.0200062519537355,0
0.021256642700844,1,428.639999999997,387.067208502657,57.0176556363615,41.5727914973402,0.021256642700844,0
0.0225070334479525,1,428.639999999997,392.188809002813,51.9376479703965,36.4511909971839,0.0225070334479525,0
0.023757424195061,1,428.639999999997,397.31040950297,46.0991572516086,31.3295904970276,0.023757424195061,0
0.0250078149421694,1,428.639999999997,402.432010003126,39.6073031329033,26.2079899968713,0.0250078149421694,0
0.0262582056892779,1,428.639999999997,407.553610503282,32.5672052437296,21.086389496715,0.0262582056892779,0
0.0275085964363864,1,428.639999999997,412.675211003439,25.0839831919077,15.9647889965587,0.0275085964363864,0
0.0287589871834948,1,428.639999999997,417.796811503595,17.2627565629682,10.8431884964024,0.0287589871834948,0
0.0300093779306033,1,428.639999999997,422.918412003751,9.2086449206784,5.72158799624606,0.0300093779306033,0
0.0312597686777118,1,428.639999999997,428.040012503907,1.02676780670883,0.599987496089796,0.0312597686777118,0
0.0312597686777118,0,428.639999999997,428.040012503907,1.02676780670883,0.599987496089796,0.0325101594248202,0
0.0325101594248202,0,428.639999999997,433.161613004064,-7.17775526434695,-4.52161300406647,0.0337605501719287,0
0.0337605501719287,0,428.639999999997,438.28321350422,-15.2998047915613,-9.64321350422278,0.0350109409190372,0
0.0350109409190372,0,428.639999999997,443.404814004376,-23.2342612984281,-14.7648140043791,0.0362613316661457,0
0.0362613316661457,0,428.639999999997,448.526414504533,-30.8760053319557,-19.8864145045354,0.0375117224132541,0
0.0375117224132541,0,428.639999999997,453.648015004689,-38.1199174614079,-25.0080150046917,0.0387621131603626,0
0.0387621131603626,0,428.639999999997,458.769615504845,-44.8608782784682,-30.129615504848,0.0400125039074711,0
0.0400125039074711,0,428.639999999997,463.891216005002,-50.993768397321,-35.2512160050043,0.0412628946545796,0
0.0412628946545796,0,428.639999999997,469.012816505158,-56.4134684544653,-40.3728165051606,0.042513285401688,0
0.042513285401688,0,428.639999999997,474.134417005314,-61.0148591091058,-45.4944170053169,0.0437636761487965,0
0.0437636761487965,0,428.639999999997,479.256017505471,-64.6928210428171,-50.6160175054732,0.045014066895905,0
0.045014066895905,0,428.639999999997,484.377618005627,-67.3422349600687,-55.7376180056295,0.0462644576430134,0
0.0462644576430134,0,428.639999999997,489.499218505783,-68.8579815879291,-60.8592185057858,0.0475148483901219,0
0.0462644576430134,0,428.639999999997,489.499218505783,-68.8579815879291,-60.8592185057858,0.0475148483901219,1
0.0475148483901219,0,433.759999999997,494.620819005939,-69.1362708204971,-60.8608190059422,0.0487652391372304,1
0.0487652391372304,0,443.999999999997,499.742419506096,-68.1776954965339,-55.7424195060987,0.0500156298843389,1
0.0500156298843389,0,454.239999999997,504.864020006252,-66.1751204763778,-50.6240200062553,0.0512660206314473,1
0.0512660206314473,0,464.479999999996,509.985620506408,-63.3388418913918,-45.5056205064118,0.0525164113785558,1
0.0525164113785558,0,474.719999999996,515.107221006565,-59.8791026642057,-40.3872210065682,0.0537668021256643,1
0.0537668021256643,0,484.959999999996,520.228821506721,-56.0061416478482,-35.2688215067247,0.0550171928727727,1
0.0550171928727727,0,495.199999999996,525.350422006877,-51.9301976353749,-30.1504220068813,0.0562675836198812,1
0.0562675836198812,0,505.439999999996,530.472022507033,-47.8615093760373,-25.0320225070378,0.0575179743669897,1
0.0575179743669897,0,515.679999999995,535.59362300719,-44.0103155741555,-19.9136230071944,0.0587683651140982,1
0.0587683651140982,0,525.919999999995,540.715223507346,-40.5868548891412,-14.7952235073509,0.0600187558612066,1
0.0600187558612066,0,536.159999999995,545.836824007502,-37.8013659347087,-9.67682400750743,0.0612691466083151,1
0.0612691466083151,0,546.399999999995,550.958424507659,-35.864087279281,-4.55842450766386,0.0625195373554236,1
0.0625195373554236,0,556.639999999995,556.080025007815,-34.9852574462041,0.559974992179605,0.063769928102532,1
0.0625195373554236,0,556.639999999995,556.080025007815,-34.9852574462041,0.559974992179605,0.063769928102532,0
0.063769928102532,0,556.639999999995,561.201625507971,-35.3422540558048,-4.56162550797671,0.0650203188496405,0
0.0650203188496405,0,556.639999999995,566.323226008127,-36.8491939762779,-9.68322600813292,0.066270709596749,0
0.066270709596749,0,556.639999999995,571.444826508284,-39.2949335571406,-14.8048265082892,0.0675211003438575,0
0.0675211003438575,0,556.639999999995,576.56642700844,-42.4692664106335,-19.9264270084456,0.0687714910909659,0
0.0687714910909659,0,556.639999999995,581.688027508596,-46.1619545099954,-25.0480275086019,0.0700218818380744,0
0.0700218818380744,0,556.639999999995,586.809628008753,-50.162759317671,-30.1696280087582,0.0712722725851829,0
0.0712722725851829,0,556.639999999995,591.931228508909,-54.2614423473424,-35.2912285089145,0.0725226633322913,0
0.0725226633322913,0,556.639999999995,597.052829009065,-58.2477651585931,-40.4128290090708,0.0737730540793998,0
0.0737730540793998,0,556.639999999995,602.174429509222,-61.91148935716,-45.5344295092272,0.0750234448265083,0
0.0750234448265083,0,556.639999999995,607.296030009378,-65.0423765947081,-50.6560300093834,0.0762738355736168,0
0.0762738355736168,0,556.639999999995,612.417630509534,-67.4301885692701,-55.7776305095397,0.0775242263207252,0
0.0775242263207252,0,556.639999999995,617.539231009691,-68.8646870251914,-60.899231009696,0.0787746170678337,0
0.0775242263207252,0,556.639999999995,617.539231009691,-68.8646870251914,-60.899231009696,0.0787746170678337,1
0.0787746170678337,0,561.759999999994,622.660831509847,-69.1374040683069,-60.9008315098523,0.0800250078149422,1
0.0800250078149422,0,571.999999999994,627.782432010003,-68.1790145722932,-55.7824320100089,0.0812753985620507,1
0.0812753985620507,0,582.239999999994,632.904032510159,-66.1765780955067,-50.6640325101654,0.0825257893091591,1
0.0825257893091591,0,592.479999999994,638.025633010316,-63.3404094809477,-45.5456330103219,0.0837761800562676,1
0.0837761800562676,0,602.719999999994,643.147233510472,-59.8807524329026,-40.4272335104785,0.085026570803376,1
0.085026570803376,0,612.959999999993,648.268834010628,-56.0078452403366,-35.308834010635,0.0862769615504845,1
0.0862769615504845,0,623.199999999993,653.390434510785,-51.9319261252792,-30.1904345107915,0.087527352297593,1
0.087527352297593,0,633.439999999993,658.512035010941,-47.8632332650102,-25.0720350109481,0.0887777430447015,1
0.0887777430447015,0,643.679999999993,663.633635511097,-44.0120047897686,-19.9536355111045,0.0900281337918099,1
0.0900281337918099,0,653.919999999992,668.755236011253,-40.588478783008,-14.835236011261,0.0912785245389184,1
0.0912785245389184,0,664.159999999992,673.87683651141,-37.8028932813176,-9.71683651141757,0.0925289152860269,1
0.0925289152860269,0,674.399999999992,678.998437011566,-35.8654862736876,-4.59843701157399,0.0937793060331354,1
0.0937793060331354,0,684.639999999992,684.120037511722,-34.9864957019193,0.519962488269471,0.0950296967802438,1
0.0937793060331354,0,684.639999999992,684.120037511722,-34.9864957019193,0.519962488269471,0.0950296967802438,0
0.0950296967802438,0,684.639999999992,689.241638011879,-35.3433173415175,-4.60163801188685,0.0962800875273523,0
0.0962800875273523,0,684.639999999992,694.363238512035,-36.8501113147647,-9.72323851204317,0.0975304782744608,0
0.0975304782744608,0,684.639999999992,699.484839012191,-39.2957354493251,-14.8448390121995,0.0987808690215693,0
0.0987808690215693,0,684.639999999992,704.606439512348,-42.4699839733625,-19.9664395123558,0.100031259768678,0
0.100031259768678,0,684.639999999992,709.728040012504,-46.1626194400012,-25.0880400125121,0.101281650515786,0
0.101281650515786,0,684.639999999992,714.84964051266,-50.1634038930377,-30.2096405126684,0.102532041262895,0
0.102532041262895,0,684.639999999992,719.971241012817,-54.2620994295697,-35.3312410128248,0.103782432010003,0
0.103782432010003,0,684.639999999992,725.092841512973,-58.2484681944219,-40.452841512981,0.105032822757112,0
0.105032822757112,0,684.639999999992,730.214442013129,-61.9122723807536,-45.5744420131373,0.10628321350422,0
0.10628321350422,0,684.639999999992,735.336042513285,-65.0432742295987,-50.6960425132935,0.107533604251329,0
0.107533604251329,0,684.639999999992,740.457643013442,-67.4312360303557,-55.8176430134498,0.108783994998437,0
0.108783994998437,0,684.639999999992,745.579243513598,-68.865920120902,-60.9392435136061,0.110034385745545,0
0.108783994998437,0,684.639999999992,745.579243513598,-68.865920120902,-60.9392435136061,0.110034385745545,1
0.110034385745545,0,689.759999999992,750.700844013754,-69.1384152589022,-60.9408440137626,0.111284776492654,1
0.111284776492654,0,699.999999999992,755.822444513911,-68.1441421955818,-55.8224445139191,0.112535167239762,1
0.112535167239762,0,710.239999999991,760.944045014067,-65.9708262632261,-50.7040450140756,0.113785557986871,1
0.113785557986871,0,720.479999999991,766.065645514223,-62.723644170704,-45.5856455142322,0.115035948733979,1
0.115035948733979,0,730.719999999991,771.18724601438,-58.5077191337027,-40.4672460143887,0.116286339481088,1
0.116286339481088,0,740.959999999991,776.308846514536,-53.4281703159014,-35.3488465145452,0.117536730228196,1
0.117536730228196,0,751.19999999999,781.430447014692,-47.5901168428329,-30.2304470147017,0.118787120975305,1
0.118787120975305,0,761.43999999999,786.552047514848,-41.098677818466,-25.1120475148582,0.120037511722413,1
0.120037511722413,0,771.67999999999,791.673648015005,-34.0589723232731,-19.9936480150147,0.121287902469522,1
0.121287902469522,0,781.91999999999,796.795248515161,-26.5761194147937,-14.8752485151712,0.12253829321663,1
0.12253829321663,0,792.159999999989,801.916849015317,-18.7552381271039,-9.7568490153277,0.123788683963739,1
0.123788683963739,0,802.399999999989,807.038449515473,-10.7014474711011,-4.63844951548424,0.125039074710847,1
0.125039074710847,0,812.639999999989,812.16005001563,-2.51986643414493,0.479949984359223,0.126289465457956,1
0.125039074710847,1,812.639999999989,812.16005001563,-2.51986643414493,0.479949984359223,0.127539856205064,1
0.126289465457956,1,822.879999999989,817.281650515786,5.68439929582395,5.59834948420269,0.128790246952173,1
0.127539856205064,1,833.119999999989,822.403251015942,13.806261819935,10.7167489840462,0.130040637699281,1
0.128790246952173,1,843.359999999989,827.524851516099,21.7406034993128,15.8351484838897,0.131291028446389,1
0.130040637699281,1,853.599999999988,832.646452016255,29.3823061038513,20.9535479837332,0.132541419193498,1
0.131291028446389,1,863.839999999988,837.768052516411,36.6262514028831,26.0719474835766,0.133791809940606,1
0.132541419193498,1,874.079999999988,842.889653016568,43.3673211923055,31.1903469834201,0.135042200687715,1
0.133791809940606,1,884.319999999988,848.011253516724,49.5003972953246,36.3087464832636,0.136292591434823,1
0.135042200687715,1,894.559999999987,853.13285401688,54.920361562012,41.427145983107,0.137542982181932,1
0.136292591434823,1,904.799999999987,858.254454517037,59.5220958698841,46.5455454829506,0.13879337292904,1
0.137542982181932,1,915.039999999987,863.376055017193,63.2004821238931,51.6639449827941,0.140043763676149,1
0.13879337292904,1,925.279999999987,868.497655517349,65.8504022563045,56.7823444826375,0.141294154423257,1
0.13879337292904,1,925.279999999987,868.497655517349,65.8504022563045,56.7823444826375,0.141294154423257,0
0.140043763676149,1,935.519999999987,873.619256017505,67.3667382272208,61.900743982481,0.142544545170366,0
0.141294154423257,1,940.639999999986,878.740856517662,67.6452530254329,61.8991434823246,0.143794935917474,0
0.142544545170366,1,940.639999999986,883.862457017818,66.6512044324391,56.7775429821683,0.145045326664583,0
0.143794935917474,1,940.639999999986,888.984057517974,64.4780917619325,51.6559424820121,0.146295717411691,0
0.145045326664583,1,940.639999999986,894.105658018131,61.2310723062028,46.5343419818557,0.1475461081588,0
0.146295717411691,1,940.639999999986,899.227258518287,57.015267318925,41.4127414816994,0.148796498905908,0
0.1475461081588,1,940.639999999986,904.348859018443,51.9357953374393,36.2911409815431,0.150046889653017,0
0.148796498905908,1,940.639999999986,909.4704595186,46.0977748635156,31.1695404813868,0.151297280400125,0
0.150046889653017,1,940.639999999986,914.592060018756,39.6063243740838,26.0479399812306,0.152547671147233,0
0.151297280400125,1,940.639999999986,919.713660518912,32.5665623201094,20.9263394810742,0.153798061894342,0
0.152547671147233,1,940.639999999986,924.835261019069,25.0836071266725,15.8047389809179,0.15504845264145,0
0.153798061894342,1,940.639999999986,929.956861519225,17.2625771927113,10.6831384807616,0.156298843388559,0
0.15504845264145,1,940.639999999986,935.078462019381,9.20859089109798,5.56153798060529,0.157549234135667,0
0.156298843388559,1,940.639999999986,940.200062519537,1.02676656814747,0.439937480448975,0.158799624882776,0
0.156298843388559,0,940.639999999986,940.200062519537,1.02676656814747,0.439937480448975,0.160050015629884,0
0.157549234135667,0,940.639999999986,945.321663019694,-7.17777745718791,-4.68166301970723,0.161300406376993,0
0.158799624882776,0,940.639999999986,950.44326351985,-15.2999228909421,-9.80326351986355,0.162550797124101,0
0.160050015629884,0,940.639999999986,955.564864020006,-23.2345514661093,-14.9248640200199,0.16380118787121,0
0.161300406376993,0,940.639999999986,960.686464520162,-30.8765449427636,-20.0464645201762,0.165051578618318,0
0.162550797124101,0,940.639999999986,965.808065020319,-38.1207851080261,-25.1680650203325,0.166301969365427,0
0.16380118787121,0,940.639999999986,970.929665520475,-44.8621537760367,-30.2896655204887,0.167552360112535,0
0.165051578618318,0,940.639999999986,976.051266020631,-50.9955327882824,-35.411266020645,0.168802750859644,0
0.166301969365427,0,940.639999999986,981.172866520788,-56.4158040136959,-40.5328665208014,0.170053141606752,0
0.167552360112535,0,940.639999999986,986.294467020944,-61.0178493484061,-45.6544670209577,0.171303532353861,0
0.168802750859644,0,940.639999999986,991.4160675211,-64.6965507168471,-50.776067521114,0.172553923100969,0
0.168802750859644,0,940.639999999986,991.4160675211,-64.6965507168471,-50.776067521114,0.172553923100969,1
0.170053141606752,0,940.639999999986,996.537668021257,-67.3467900708469,-55.8976680212703,0.173804313848078,1
0.171303532353861,0,940.639999999986,1001.65926852141,-68.8634493903101,-61.0192685214265,0.175054704595186,1
0.172553923100969,0,945.759999999986,1006.78086902157,-69.1427311539177,-61.0208690215829,0.176305095342294,1
0.173804313848078,0,955.999999999986,1011.90246952173,-68.1850609486119,-55.9024695217395,0.177555486089403,1
0.175054704595186,0,966.239999999986,1017.02407002188,-66.1832389348546,-50.784070021896,0.178805876836511,1
0.176305095342294,0,976.479999999986,1022.14567052204,-63.3475598083123,-45.6656705220526,0.18005626758362,1
0.177555486089403,0,986.719999999985,1027.26727102219,-59.8882640733731,-40.547271022209,0.181306658330728,1
0.178805876836511,0,996.959999999985,1032.38887152235,-56.015588142713,-35.4288715223655,0.182557049077837,1
0.18005626758362,0,1007.19999999998,1037.51047202251,-51.9397683595097,-30.310472022522,0.183807439824945,1
0.181306658330728,0,1017.43999999998,1042.63207252266,-47.8710410135381,-25.1920725226786,0.185057830572054,1
0.182557049077837,0,1027.67999999999,1047.75367302282,-44.0196423394657,-20.0736730228346,0.186308221319162,1
0.183807439824945,0,1037.91999999999,1052.87527352298,-40.5958085169063,-14.9552735229893,0.187558612066271,1
0.185057830572054,0,1048.15999999999,1057.99687402313,-37.8097756697362,-9.83687402314376,0.188809002813379,1
0.185057830572054,0,1048.15999999999,1057.99687402313,-37.8097756697362,-9.83687402314376,0.188809002813379,0
0.186308221319162,0,1058.39999999999,1063.11847452329,-35.8717798662087,-4.71847452329871,0.190059393560488,0
0.187558612066271,0,1068.63999999999,1068.24007502344,-34.9920571184874,0.399924976546799,0.191309784307596,0
0.188809002813379,0,1068.63999999999,1073.3616755236,-35.3480846619659,-4.72167552360975,0.192560175054705,0
0.190059393560488,0,1068.63999999999,1078.48327602376,-36.8542157104715,-9.84327602376584,0.193810565801813,0
0.191309784307596,0,1068.63999999999,1083.60487652391,-39.2993140533747,-14.9648765239224,0.195060956548922,0
0.192560175054705,0,1068.63999999999,1088.72647702407,-42.473176003348,-20.0864770240785,0.19631134729603,0
0.193810565801813,0,1068.63999999999,1093.84807752423,-46.1655660349394,-25.2080775242348,0.197561738043138,0
0.195060956548922,0,1068.63999999999,1098.96967802438,-50.1662481220218,-30.3296780243911,0.198812128790247,0
0.19631134729603,0,1068.63999999999,1104.09127852454,-54.2649863005174,-35.4512785245474,0.200062519537355,0
0.197561738043138,0,1068.63999999999,1109.2128790247,-58.2515446633598,-40.5728790247038,0.201312910284464,0
0.198812128790247,0,1068.63999999999,1114.33447952485,-61.9156873606209,-45.6944795248598,0.202563301031572,0
0.200062519537355,0,1068.63999999999,1119.45608002501,-65.0471785996457,-50.8160800250164,0.203813691778681,0
0.200062519537355,0,1068.63999999999,1119.45608002501,-65.0471785996457,-50.8160800250164,0.203813691778681,1
0.201312910284464,0,1068.63999999999,1124.57768052516,-67.4357826454004,-55.9376805251725,0.205064082525789,1
0.202563301031572,0,1068.63999999999,1129.69928102532,-68.8712638211633,-61.059281025329,0.206314473272898,1
0.203813691778681,0,1073.75999999999,1134.82088152548,-69.1451432057435,-61.0608815254843,0.207564864020006,1
0.205064082525789,0,1083.99999999999,1139.94248202563,-68.1878331604287,-55.9424820256393,0.208815254767115,1
0.206314473272898,0,1094.24,1145.06408252579,-66.1862924620478,-50.8240825257938,0.210065645514223,1
0.207564864020006,0,1104.48,1150.18568302595,-63.3508349654355,-45.7056830259485,0.211316036261332,1
0.208815254767115,0,1114.72,1155.3072835261,-59.8917018345775,-40.5872835261032,0.21256642700844,1
0.210065645514223,0,1124.96,1160.42888402626,-56.0191287855776,-35.4688840262579,0.213816817755549,1
0.211316036261332,0,1135.2,1165.55048452641,-51.9433514567185,-30.3504845264126,0.215067208502657,1
0.21256642700844,0,1145.44,1170.67208502657,-47.8746054290992,-25.2320850265671,0.216317599249766,1
0.213816817755549,0,1155.68000000001,1175.79368552673,-44.0231262251169,-20.1136855267221,0.217567989996874,1
0.215067208502657,0,1165.92000000001,1180.91528602688,-40.5991493078989,-14.9952860268766,0.218818380743982,1
0.216317599249766,0,1176.16000000001,1186.03688652704,-37.8129100811981,-9.8768865270315,0.220068771491091,1
0.216317599249766,0,1176.16000000001,1186.03688652704,-37.8129100811981,-9.8768865270315,0.220068771491091,0
0.217567989996874,0,1186.40000000001,1191.1584870272,-35.8746438886472,-4.75848702718599,0.221319162238199,0
0.218818380743982,0,1196.64000000001,1196.28008752735,-34.9945860136817,0.359912472659062,0.222569552985308,0
0.220068771491091,0,1196.64000000001,1201.40168802751,-35.350250660149,-4.76168802749703,0.223819943732416,0
0.221319162238199,0,1196.64000000001,1206.52328852766,-36.8560786275931,-9.88328852765335,0.225070334479525,0
0.222569552985308,0,1196.64000000001,1211.64488902782,-39.3009362746955,-15.0048890278097,0.226320725226633,0
0.223819943732416,0,1196.64000000001,1216.76648952798,-42.4746207127571,-20.126489527966,0.227571115973742,0
0.225070334479525,0,1196.64000000001,1221.88809002813,-46.1668971409262,-25.2480900281223,0.22882150672085,0
0.226320725226633,0,1196.64000000001,1227.00969052829,-50.16753026161,-30.3696905282784,0.230071897467959,0
0.227571115973742,0,1196.64000000001,1232.13129102845,-54.2662848436583,-35.4912910284349,0.231322288215067,0
0.22882150672085,0,1196.64000000001,1237.2528915286,-58.2529257172395,-40.612891528591,0.232572678962176,0
0.230071897467959,0,1196.64000000001,1242.37449202876,-61.9172177735352,-45.7344920287476,0.233823069709284,0
0.231322288215067,0,1196.64000000001,1247.49609252892,-65.0489259658084,-50.8560925289037,0.235073460456393,0
0.231322288215067,0,1196.64000000001,1247.49609252892,-65.0489259658084,-50.8560925289037,0.235073460456393,1
0.232572678962176,0,1196.64000000001,1252.61769302907,-67.4378153093392,-55.9776930290602,0.236323851203501,1
0.233823069709284,0,1196.64000000001,1257.73929352923,-68.8736508816319,-61.0992935292163,0.23757424195061,1
0.235073460456393,0,1201.76000000001,1262.86089402938,-69.1463056047402,-61.1008940293718,0.238824632697718,1
0.236323851203501,0,1212.00000000001,1267.98249452954,-68.1650706991995,-55.9824945295266,0.240075023444826,1
0.23757424195061,0,1222.24000000002,1273.1040950297,-66.0672888377872,-50.8640950296813,0.241325414191935,1
0.238824632697718,0,1232.48000000002,1278.22569552985,-63.0106937321342,-45.745695529836,0.242575804939043,1
0.240075023444826,0,1242.72000000002,1283.34729603001,-59.1529642496393,-40.6272960299907,0.243826195686152,1
0.241325414191935,0,1252.96000000002,1288.46889653017,-54.6517751492182,-35.5088965301454,0.24507658643326,1
0.242575804939043,0,1263.20000000002,1293.59049703032,-49.6648011119345,-30.3904970302999,0.246326977180369,1
0.243826195686152,0,1273.44000000002,1298.71209753048,-44.3497167570768,-25.2720975304549,0.247577367927477,1
0.24507658643326,0,1283.68000000003,1303.83369803063,-38.8641966404793,-20.1536980306093,0.248827758674586,1
0.246326977180369,0,1293.92000000003,1308.95529853079,-33.3659152540537,-15.0352985307643,,1
0.247577367927477,0,1304.16000000003,1314.07689903095,-28.0125470254477,-9.91689903091879,,
0.248827758674586,0,1314.40000000003,1319.1984995311,-22.9617663175537,-4.7984995310735,,

